Smile Modelling in Commodity Markets

We present a stochastic-local volatility model for derivative contracts on commodity futures able to describe forward-curve and smile dynamics with a fast calibration to liquid market quotes. A parsimonious parametrization is introduced to deal with the limited number of options quoted in the market. Cleared commodity markets for futures and options are analyzed to include in the pricing framework specific trading clauses and margining procedures. Numerical examples for calibration and pricing are provided for different commodity products.

==> calibration_coffee.dat <==
N	fe	rbv	AAfe	AArbv           
1	124.879	163.722	124.879	163.722
2	87.1118	122.270	85.6234	113.285
3	65.8479	106.220	54.8581	88.0468
4	48.4883	92.3941	30.4510	73.4295
5	35.7771	81.0808	18.8214	63.3182
6	26.4440	77.6966	8.55064	72.4195
7	19.5425	72.9953	8.54879	46.4230
8	14.4476	66.5898	3.52468	58.1478
9	10.6891	59.0826	2.16887	19.0866
10	8.31738	59.7986	1.32279	19.6392
11	7.01058	60.6138	1.23184	27.8594
12	5.82876	60.1695	1.14295	11.4950
13	4.79841	58.6850	0.48839	11.9155
14	3.92105	56.3974	0.36155	14.9089
15	3.18594	53.5306	0.27720	14.3696
20	1.24377	36.2393	0.03238	2.08659
30	0.41691	23.2382	0.00018  0.07007
40	0.15000	15.5069	4.35E-07	3.04E-03
50	0.06173	7.37820	4.80E-10	2.73E-05


==> calibration_copper.dat <==
N	fe	rbv	AAfe	AArbv      
1	42.1274	61.7724	42.1274	61.7724
2	24.1773	47.3416	22.7337	47.6840
3	15.3939	34.7468	13.4126	23.7305
4	12.0293	24.3976	10.1824	16.4431
5	10.0174	18.1555	6.19655	14.3431
6	8.49738	14.7178	4.76673	9.59896
7	7.51067	11.8501	2.82647	8.55578
8	6.31407	11.3086	2.52654	6.83853
9	5.1491	10.4663	2.31771	4.71964
10	4.13614	9.22541	2.07577	4.57624
11	3.29294	7.99071	1.49835	2.77219
12	2.91016	7.1591	1.72198	2.26713
13	2.72197	6.20812	1.55257	2.02241
14	2.46989	6.24994	1.08437	1.56017
15	2.26198	6.53513	1.05739	1.83750
20	1.68692	5.08125	0.32341	1.02033
30	1.05187	2.32049	0.03982	0.35924
40	0.56642	1.77175	0.00395	0.02904
50	0.35501	1.28742	0.00011	0.00306


==> calibration_wti.dat <==
N	fe	rbv	AAfe	AArbv      
1	54.7441	140.602	54.7441	140.602
2	49.7696	109.553	49.8797	96.1463
3	39.1078	88.5998	37.6943	69.6626
4	27.6907	71.5695	19.0867	57.5027
5	19.5019	59.3802	14.2696	33.2741
6	15.0274	50.3428	6.31072	28.3373
7	13.9193	44.2052	5.95032	24.8639
8	12.7923	41.2570	5.75858	16.9619
9	11.2742	38.1515	4.70659	14.9338
10	9.56989	34.8160	3.17432	18.3475
11	7.84274	31.4252	2.86549	11.9580
12	6.20912	28.3240	2.40830	11.4063
13	5.32429	25.9294	1.55112	11.2530
14	5.13303	24.3605	1.25559	7.49460
15	4.94610	22.8592	1.14467	6.74983
20	3.87648	16.7351	0.28276	3.50011
30	1.85334	10.4148	0.03733	0.61692
40	0.81194	7.55077	0.00341	0.09312
50	0.42597	5.71811	0.00013	0.00642

==> calibration_wti_a.dat <==
N	a0	a5	a10	a15
1	54.7441	899.667	402.899	418.302
2	49.8797	237.437	189.953	231.377
3	37.6943	80.7941	81.2333	114.127
4	19.0867	56.9937	56.6692	75.5744
5	14.2696	33.8380	33.8466	30.1296
6	6.31072	34.2105	23.2719	16.1826
7	5.95032	22.0180	12.7028	16.3853
8	5.75858	14.6159	9.63617	14.1913
9	4.70659	15.3086	11.4993	6.99821
10	3.17432	10.4262	15.1177	16.5991
11	2.86549	4.67691	7.62243	10.5791
12	2.40830	3.87031	5.20303	2.40773
13	1.55112	3.18676	6.59715	2.36342
14	1.25559	2.12547	2.22361	2.84758
15	1.14467	2.47442	1.20804	0.85389
20	0.28276	0.40946	0.28232	0.10653
30	0.03733	0.05358	0.00888	0.00577
40	0.00341	0.00848	0.00017	0.00014
50	0.00013	0.00051	1.e-006	2.e-007

==> calibration_wti_lv.dat <==
T	a0	a5	a10	a15	mkt
1	0.2321	0.2358	0.2396	0.2434	0.2357
2	0.2466	0.2589	0.2707	0.2822	0.2456
3	0.2489	0.2704	0.2904	0.3092	0.2499
4	0.2363	0.2679	0.2962	0.3222	0.2490
5	0.2478	0.2862	0.3201	0.3508	0.2514
6	0.2446	0.2913	0.3315	0.3674	0.2527
7	0.2616	0.3137	0.3584	0.3982	0.2564
8	0.2261	0.2923	0.3462	0.3928	0.2545
9	0.1910	0.2733	0.3358	0.3884	0.2497
10	0.2332	0.3104	0.3718	0.4245	0.2499
11	0.2329	0.3175	0.3840	0.4406	0.2500
12	0.2321	0.3243	0.3956	0.4560	0.2500
13	0.1935	0.3043	0.3846	0.4508	0.2469
14	0.1883	0.3064	0.3904	0.4594	0.2440
15	0.1899	0.3123	0.3989	0.4699	0.2417
16	0.1906	0.3180	0.4074	0.4805	0.2394
17	0.1863	0.3205	0.4133	0.4888	0.2373
18	0.1872	0.3256	0.4208	0.4982	0.2355
19	0.1922	0.3336	0.4310	0.5102	0.2341
20	0.1841	0.3342	0.4355	0.5174	0.2324

==> cso.dat <==
   T     a0   a5  a10   a15  market
0.074  98	 195	289	381   380
0.1562  41	 147	249	347   221
0.2438 -12	  89	187	282   113
0.326  23	 129	232	332   151
0.4137   8	 103	195	285   133
0.4904  34	 136	235	331   146
0.5726 -26	  90	203	311   108
0.6658 -52	  46	142	235   58
0.7452  -2	  91	182	271   101
0.8219  -4	 105	210	313   111
0.9123  -4	  92	185	277   99
0.9918 -33	  66	162	255   74
1.074 -28	  75	175	271   65
1.1616 -24	  69	159	247   70
1.2411 -24	  74	169	261   76
1.326 -21	  79	175	268   84
1.4137 -18	  72	160	245   91
1.4932 -15	  75	161	246   90


